Nonlinear solution techniques for solving a Monge-Amp\`ere equation for redistribution of a mesh

A Monge-Amp\`ere (MA) equation arises when seeking an optimally transported mesh that equidistributes a given monitor function in Cartesian space. This MA equation is a fully nonlinear PDE, with a source term that is a function of the gradient of the solution. This nonlinear source term is an additional computational challenge that has received little attention from MA applications in other fields. There are two major components needed to find a solution to the MA equation: a spatial discretisation and an algorithm to find a solution of the resulting nonlinear algebraic equations. There have been a number of different approaches proposed in the literature to solve the MA equation but none of which perform consistent comparisons across both algorithmic and discretisation differences. In this study we explore different algorithmic methods for the MA equation all within the context of a finite volume spatial discretisation. We introduce a new linearisation of the MA equation that neglects the nonlinearities arising from the source term and show that it leads to a method that is fast, robust and free of tuning parameters. We present numerical experiments that show methods based on this linearisation of the MA equation are more computationally efficient than those that rely on other techniques such as a parabolic relaxation. Further, the equations resulting from a full linearisation of the MA equation, equivalent to using Newton's method, can be seen as analogous to an advection-diffusion equation. This allows many tools that exist for computational fluid dynamics to be re-factored easily to solve the MA equation. The robustness and efficiency of the newly introduced method gives hope that an adaptive solver for geophysical flows using mesh redistribution can be computationally feasible in the near future.

==> _home_pbrowne_OpenFOAM_results_bell_AFP_data.txt <==
N 	 iterations
50 	 50
60 	 54
70 	 58
80 	 60
90 	 62
100 	 65
110 	 66
120 	 67
140 	 70
160 	 71
180 	 72
200 	 74
250 	 75
300 	 75


==> _home_pbrowne_OpenFOAM_results_bell_FP2D_data2.60.txt <==
N 	 iterations
60 	 376











==> _home_pbrowne_OpenFOAM_results_bell_FP2D_data2.70.txt <==
N 	 iterations
60 	 391
80 	 399










==> _home_pbrowne_OpenFOAM_results_bell_FP2D_data2.80.txt <==
N 	 iterations
60 	 406
80 	 414
100 	 407
120 	 400








==> _home_pbrowne_OpenFOAM_results_bell_FP2D_data2.90.txt <==
N 	 iterations
60 	 421
80 	 429
100 	 421
120 	 415
140 	 412
160 	 410






==> _home_pbrowne_OpenFOAM_results_bell_FP2D_data3.00.txt <==
N 	 iterations
60 	 435
80 	 444
100 	 436
120 	 429
140 	 426
160 	 424
180 	 424
200 	 425




==> _home_pbrowne_OpenFOAM_results_bell_FP2D_data3.10.txt <==
N 	 iterations
60 	 450
80 	 458
100 	 451
120 	 444
140 	 440
160 	 439
180 	 438
200 	 438
250 	 444
300 	 447


==> _home_pbrowne_OpenFOAM_results_bell_Newton2d-vectorGradc_m_reconstruct_newton_vector_data.txt <==
N 	 iterations
50 	 139
60 	 141
100 	 142
150 	 145





==> _home_pbrowne_OpenFOAM_results_bell_PMA2D_data0.60_0.20.txt <==
N 	 iterations
60 	 361
80 	 401
100 	 416
120 	 419
140 	 418
160 	 417
180 	 415
200 	 412
250 	 419
300 	 420


==> _home_pbrowne_OpenFOAM_results_bell_PMA2D_data0.70_0.20.txt <==
N 	 iterations
60 	 422
80 	 469
100 	 486
120 	 489
140 	 489
160 	 488
180 	 485
200 	 481
250 	 490
300 	 491


==> _home_pbrowne_OpenFOAM_results_ring_AFP_data.txt <==
N 	 iterations
50 	 33
60 	 27
70 	 28
80 	 28
90 	 28
100 	 29
110 	 29
120 	 30
140 	 31
160 	 31
180 	 32
200 	 32
250 	 33
300 	 34


==> _home_pbrowne_OpenFOAM_results_ring_FP2D_data0.80.txt <==
N 	 iterations
60 	 157










==> _home_pbrowne_OpenFOAM_results_ring_FP2D_data0.90.txt <==
N 	 iterations
60 	 58
80 	 54
100 	 51
120 	 49
140 	 49
160 	 48
180 	 48
200 	 47
250 	 46
300 	 46


==> _home_pbrowne_OpenFOAM_results_ring_FP2D_data1.00.txt <==
N 	 iterations
60 	 65
80 	 59
100 	 55
120 	 55
140 	 54
160 	 53
180 	 53
200 	 53
250 	 52
300 	 52


==> _home_pbrowne_OpenFOAM_results_ring_FP2D_data1.10.txt <==
N 	 iterations
60 	 73
80 	 66
100 	 62
120 	 60
140 	 59
160 	 59
180 	 59
200 	 58
250 	 58
300 	 58


==> _home_pbrowne_OpenFOAM_results_ring_FP2D_data1.20.txt <==
N 	 iterations
60 	 80
80 	 73
100 	 68
120 	 66
140 	 65
160 	 64
180 	 64
200 	 64
250 	 64
300 	 63


==> _home_pbrowne_OpenFOAM_results_ring_Newton2d-vectorGradc_m_reconstruct_newton_vector_data.txt <==
N 	 iterations
50 	 36
60 	 34
100 	 31
150 	 30
200 	 31
250 	 32
300 	 34


==> _home_pbrowne_OpenFOAM_results_ring_PMA2D_data0.50_0.20.txt <==
N 	 iterations
60 	 148
80 	 144
100 	 138
120 	 136
140 	 135
160 	 134
180 	 133
200 	 133
250 	 132
300 	 132


==> _home_pbrowne_OpenFOAM_results_ring_PMA2D_data0.60_0.20.txt <==
N 	 iterations
60 	 178
80 	 174
100 	 167
120 	 164
140 	 163
160 	 161
180 	 161
200 	 160
250 	 160
300 	 160


==> _home_pbrowne_OpenFOAM_results_ring_PMA2D_data0.60_0.25.txt <==
N 	 iterations
60 	 141
80 	 138
100 	 132
120 	 130
140 	 129
160 	 128
180 	 127
200 	 127
250 	 127
300 	 127


==> _home_pbrowne_OpenFOAM_results_ring_PMA2D_data0.70_0.20.txt <==
N 	 iterations
60 	 209
80 	 203
100 	 196
120 	 192
140 	 191
160 	 189
180 	 188
200 	 188
250 	 188
300 	 187


==> _home_pbrowne_OpenFOAM_results_ring_PMA2D_data0.70_0.25.txt <==
N 	 iterations
60 	 166
80 	 161
100 	 155
120 	 152
140 	 151
160 	 150
180 	 149
200 	 149
250 	 149
300 	 149


==> _home_pbrowne_OpenFOAM_results_ring_PMA2D_data0.70_0.30.txt <==
N 	 iterations
60 	 137
80 	 133
100 	 128
120 	 126
140 	 125
160 	 124
180 	 124
200 	 123
250 	 123
300 	 123

